Who Deserves the Reward? SHARP: Shapley Credit-based Optimization for Multi-Agent System

Integrating Large Language Models (LLMs) with external tools via multi-agent systems offers a promising new paradigm for decomposing and solving complex problems. However, training these systems remains notoriously difficult due to the credit assignment challenge, as it is often unclear which specific functional agent is responsible for the success or failure of decision trajectories. Existing methods typically rely on sparse or globally broadcast rewards, failing to capture individual contributions and leading to inefficient reinforcement learning. To address these limitations, we introduce the Shapley-based Hierarchical Attribution for Reinforcement Policy (SHARP), a novel framework for optimizing multi-agent reinforcement learning via precise credit attribution. SHARP effectively stabilizes training by normalizing agent-specific advantages across trajectory groups, primarily through a decomposed reward mechanism comprising a global broadcast-accuracy reward, a Shapley-based marginal-credit reward for each agent, and a tool-process reward to improve execution efficiency. Extensive experiments across various real-world benchmarks demonstrate that SHARP significantly outperforms recent state-of-the-art baselines, achieving average match improvements of 23.66% and 14.05% over single-agent and multi-agent approaches, respectively.

==> sharp/trainer/config/evaluation.yaml <==
data:
  path: /tmp/math_Qwen2-7B-Instruct.parquet
  prompt_key: prompt
  response_key: responses
  data_source_key: data_source
  reward_model_key: reward_model

custom_reward_function:
  path: null
  name: compute_score

ray_init:
  num_cpus: null # `None` means using all CPUs, which might cause hang if limited in systems like SLURM. Please set to a number allowed then.
  timeline_json_file: null


==> sharp/trainer/config/generation.yaml <==
trainer:
  nnodes: 1
  n_gpus_per_node: 8

data:
  path: ~/data/rlhf/math/test.parquet
  prompt_key: prompt
  n_samples: 5
  output_path: /opt/tiger/math_Qwen2-7B-Instruct.parquet
  batch_size: 128

model:
  path: ~/models/Qwen2-7B-Instruct
  external_lib: null
rollout:
  name: vllm
  mode: sync # sync: LLM, async: AsyncLLM
  temperature: 1.0
  top_k: 50 # 0 for hf rollout, -1 for vllm rollout
  top_p: 0.7
  prompt_length: 1536
  response_length: 512
  # for vllm rollout
  dtype: bfloat16 # should align with FSDP
  gpu_memory_utilization: 0.5
  ignore_eos: False
  enforce_eager: True
  free_cache_engine: True
  load_format: dummy_dtensor
  tensor_model_parallel_size: 1
  max_num_batched_tokens: 8192
  max_model_len: null
  max_num_seqs: 1024
  log_prob_micro_batch_size: null # will be deprecated, use log_prob_micro_batch_size_per_gpu
  log_prob_micro_batch_size_per_gpu: 8
  # for fire vllm rollout
  use_fire_sampling: False # enable FIRE https://arxiv.org/abs/2410.21236
  # for hf rollout
  do_sample: True
  disable_log_stats: True
  enable_chunked_prefill: True
  n: 1
actor:
  strategy: fsdp  # This is for backward-compatibility
  ulysses_sequence_parallel_size: 1 # sp size
  fsdp_config:
    fsdp_size: -1

ray_init:
  num_cpus: null # `None` means using all CPUs, which might cause hang if limited in systems like SLURM. Please set to a number allowed then.
  timeline_json_file: null


==> sharp/trainer/config/ppo_megatron_trainer.yaml <==
data:
  tokenizer: null
  train_files: ~/data/rlhf/gsm8k/train.parquet
  val_files: ~/data/rlhf/gsm8k/test.parquet
  prompt_key: prompt
  reward_fn_key: data_source
  max_prompt_length: 512
  max_response_length: 512
  train_batch_size: 1024
  val_batch_size: null # DEPRECATED: Validation datasets are sent to inference engines as a whole batch, which will schedule the memory themselves
  return_raw_input_ids: False  # This should be set to true when the tokenizer between policy and rm differs
  return_raw_chat: False
  return_full_prompt: False
  shuffle: True
  filter_overlong_prompts: False # for large-scale dataset, filtering overlong prompts could be timeconsuming. You cat set the filter_overlong_prompts_workers to use multiprocessing to speed up.
  filter_overlong_prompts_workers: 1
  truncation: error
  trust_remote_code: False  # main_ppo will check this config to determine whether to use remote code for tokenizer
  custom_cls:
      path: null
      name: null

actor_rollout_ref:
  hybrid_engine: True
  model:
    path: ~/models/deepseek-llm-7b-chat
    external_lib: null
    override_config:
      model_config: {}
      moe_config:
        freeze_moe_router: False
    enable_gradient_checkpointing: False
    gradient_checkpointing_kwargs:
      ## Activation Checkpointing
      activations_checkpoint_method: null # 'uniform', 'block'; not used with 'selective'
      # 'uniform' divides the total number of transformer layers and checkpoints the input activation of each chunk
      # 'block' checkpoints the specified number of layers per pipeline stage at the specified granularity
      activations_checkpoint_granularity: null # 'selective' or 'full'
      # 'full' will checkpoint the entire transformer layer and 'selective' only checkpoints memory intensive part of attention
      activations_checkpoint_num_layers: null # not used with 'selective'
    trust_remote_code: False
  actor:
    strategy: megatron  # This is for backward-compatibility
    ppo_mini_batch_size: 256
    ppo_micro_batch_size: null # will be deprecated, use ppo_micro_batch_size_per_gpu
    ppo_micro_batch_size_per_gpu: null
    use_dynamic_bsz: False
    ppo_max_token_len_per_gpu: 16384 # n * ${data.max_prompt_length} + ${data.max_response_length}
    use_torch_compile: True # False to disable torch compile
    # pg_losses2 = -advantages * torch.clamp(ratio, 1 - cliprange_low, 1 + cliprange_high)
    clip_ratio: 0.2 # default value if clip_ratio_low and clip_ratio_high are not specified
    clip_ratio_low: 0.2
    clip_ratio_high: 0.2
    clip_ratio_c: 3.0 # lower bound of the value for Dual-clip PPO from https://arxiv.org/pdf/1912.09729
    loss_agg_mode: "token-mean" # / "seq-mean-token-sum" / "seq-mean-token-mean"
    # NOTE: "token-mean" is the default behavior
    entropy_coeff: 0
    use_kl_loss: False # True for GRPO
    kl_loss_coef: 0.001 # for grpo
    kl_loss_type: low_var_kl # for grpo
    ppo_epochs: 1
    data_loader_seed: null
    shuffle: False
    optim:
      optimizer: adam
      lr: 1e-6
      clip_grad: 1.0
      total_training_steps: -1  # must be override by program
      lr_warmup_init: 0.0  # initial learning rate for warmup, default to 0.0
      lr_warmup_steps: null # Prioritized. None, 0 or Negative values mean delegating to lr_warmup_steps_ratio.
      lr_warmup_steps_ratio: 0.  # the total steps will be injected during runtime
      lr_decay_steps: null
      lr_decay_style: linear # select from constant/linear/cosine/inverse_square_root
      min_lr: 0.0 # minimum learning rate, default to 0.0
      weight_decay: 0.01
      weight_decay_incr_style: constant # select from constant/linear/cosine
      lr_wsd_decay_style: exponential # select from constant/exponential/cosine
      lr_wsd_decay_steps: null
      use_checkpoint_opt_param_scheduler: False # use checkpoint optimizer parameter scheduler
    megatron:
      param_offload: False
      grad_offload: False
      optimizer_offload: False
      tensor_model_parallel_size: 1
      expert_model_parallel_size: 1
      expert_tensor_parallel_size: null
      pipeline_model_parallel_size: 1
      virtual_pipeline_model_parallel_size: null # change VPP interface for parallelism tests
      context_parallel_size: 1
      sequence_parallel: True
      use_distributed_optimizer: True
      use_dist_checkpointing: False
      dist_checkpointing_path: null
      seed: 42
      override_transformer_config: {} # additional transformer config like: num_layers_in_first(/last)_pipeline_stage
    profile: # profile the actor model in `update_policy` 
      use_profile: False # open it when you want to profile the actor model
      profile_ranks: null # list, you can specify the ranks to profile
      step_start: -1 # start step in update_policy 
      step_end: -1 # end step 
      save_path: null # the path to save the profile result
    load_weight: True
    checkpoint:
      contents: ['model', 'optimizer', 'extra']  # with 'hf_model' you can save whole model as hf format, now only use sharded model checkpoint to save space
  ref:
    strategy: megatron
    use_torch_compile: ${actor_rollout_ref.actor.use_torch_compile}
    megatron:
      param_offload: False
      tensor_model_parallel_size: 1
      expert_model_parallel_size: 1
      expert_tensor_parallel_size: None
      pipeline_model_parallel_size: 1
      virtual_pipeline_model_parallel_size: null # change VPP interface for parallelism tests
      context_parallel_size: 1
      sequence_parallel: True
      use_distributed_optimizer: False
      use_dist_checkpointing: False
      dist_checkpointing_path: null
      seed: ${actor_rollout_ref.actor.megatron.seed}
      override_transformer_config: ${actor_rollout_ref.actor.megatron.override_transformer_config}
    profile:
      use_profile: False
      profile_ranks: null
      step_start: -1
      step_end: -1
      save_path: null
    load_weight: True
    log_prob_micro_batch_size: null # will be deprecated, use log_prob_micro_batch_size_per_gpu
    log_prob_micro_batch_size_per_gpu: null
    log_prob_use_dynamic_bsz: ${actor_rollout_ref.actor.use_dynamic_bsz}
    log_prob_max_token_len_per_gpu: ${actor_rollout_ref.actor.ppo_max_token_len_per_gpu}
  rollout:
    name: vllm
    mode: sync # sync: LLM, async: AsyncLLM
    temperature: 1.0
    top_k: -1 # 0 for hf rollout, -1 for vllm rollout
    top_p: 1
    prompt_length: ${data.max_prompt_length}  # for xperf_gpt
    response_length: ${data.max_response_length}
    # for vllm rollout
    dtype: bfloat16 # should align with FSDP
    gpu_memory_utilization: 0.5
    ignore_eos: False
    enforce_eager: True
    free_cache_engine: True
    load_format: dummy_megatron
    tensor_model_parallel_size: 1
    max_num_batched_tokens: 8192
    max_model_len: null
    max_num_seqs: 1024
    log_prob_micro_batch_size: null # will be deprecated, use log_prob_micro_batch_size_per_gpu
    log_prob_micro_batch_size_per_gpu: null
    log_prob_use_dynamic_bsz: ${actor_rollout_ref.actor.use_dynamic_bsz}
    log_prob_max_token_len_per_gpu: ${actor_rollout_ref.actor.ppo_max_token_len_per_gpu}
    disable_log_stats: True
    enable_chunked_prefill: False # could get higher throughput
    # for hf rollout
    do_sample: True
    layer_name_map:
      qkv_layer_name: qkv
      gate_proj_layer_name: gate_up
    # number of responses (i.e. num sample times)
    n: 1
    engine_kwargs: # inference engine parameters
      vllm:
        swap_space: null # null means "use the engine default value" (usually 4 GB), setting it to, e.g., 32 means 32 GB
      sglang:
        attention_backend: null # null means use the engine default value, available options: flashinfer, triton, flashmla
    val_kwargs:
      # sampling parameters for validation
      top_k: -1 # 0 for hf rollout, -1 for vllm rollout
      top_p: 1.0
      temperature: 0
      n: 1
      do_sample: False # default eager for validation
    multi_turn: 
      enable: False  # set to True for multi-turn tool interaction tasks; should set rollout.name to sglang as well
      max_turns: null  # null for no limit (default max_length // 3)
      tool_config_path: null  # null for no tool
      # - When set to True, the model's default chat template is used for multi-turn rollout, which typically matches production behavior.
      # - When set to False, the token ids recorded for training are used instead; unlike the default chat template, these always include the model's full output,
      #   which may contain additional content such as reasoning content. And this will lead to longer prompts.
      use_inference_chat_template: True
      # Tokenization is performed turn by turn and the resulting token ids are concatenated to form the full conversation.
      # To ensure this matches the result of tokenizing the entire conversation at once, a sanity check is run at the end of each multi-turn rollout to compare the two sets of token ids.
      # Some models are known to produce different tokenization results when tokenizing turn by turn vs. all at once. aThis behavior has already been validated for them.
      # To reduce excessive warnings, you can turn off the sanity check for these models if you are using their default chat template:
      # Qwen/QwQ-32B, Qwen/Qwen3-xxB
      enable_tokenization_sanity_check: True

critic:
  rollout_n: ${actor_rollout_ref.rollout.n}
  strategy: megatron
  optim:
    optimizer: adam
    lr: 1e-6
    clip_grad: 1.0
    total_training_steps: -1  # must be override by program
    lr_warmup_init: 0.0  # initial learning rate for warmup, default to 0.0
    lr_warmup_steps: null # Prioritized. None, 0 or Negative values mean delegating to lr_warmup_steps_ratio.
    lr_warmup_steps_ratio: 0.  # the total steps will be injected during runtime
    lr_decay_steps: null
    lr_decay_style: linear # select from constant/linear/cosine/inverse_square_root
    min_lr: 0.0 # minimum learning rate, default to 0.0
    weight_decay: 0.01
    weight_decay_incr_style: constant # select from constant/linear/cosine
    lr_wsd_decay_style: exponential # select from constant/exponential/cosine
    lr_wsd_decay_steps: null
    use_checkpoint_opt_param_scheduler: False # use checkpoint optimizer parameter scheduler
  model:
    path: ~/models/deepseek-llm-7b-chat
    tokenizer_path: ${actor_rollout_ref.model.path}
    override_config:
      model_config: {}
      moe_config:
        freeze_moe_router: False
    external_lib: ${actor_rollout_ref.model.external_lib}
    trust_remote_code: False
    enable_gradient_checkpointing: False
    gradient_checkpointing_kwargs:
      ## Activation Checkpointing
      activations_checkpoint_method: null
      activations_checkpoint_granularity: null
      activations_checkpoint_num_layers: null
  megatron:
    param_offload: False
    grad_offload: False
    optimizer_offload: False
    tensor_model_parallel_size: 1
    expert_model_parallel_size: 1
    expert_tensor_parallel_size: null
    pipeline_model_parallel_size: 1
    virtual_pipeline_model_parallel_size: null # change VPP interface for parallelism tests
    context_parallel_size: 1
    sequence_parallel: True
    use_distributed_optimizer: True
    use_dist_checkpointing: False
    dist_checkpointing_path: null
    seed: ${actor_rollout_ref.actor.megatron.seed}
    override_transformer_config: ${actor_rollout_ref.actor.megatron.override_transformer_config}
  load_weight: True
  ppo_mini_batch_size: ${actor_rollout_ref.actor.ppo_mini_batch_size}
  ppo_micro_batch_size: null # will be deprecated, use ppo_micro_batch_size_per_gpu
  ppo_micro_batch_size_per_gpu: null
  use_dynamic_bsz: ${actor_rollout_ref.actor.use_dynamic_bsz}
  ppo_max_token_len_per_gpu: 32768 # (${actor_rollout_ref.actor.ppo_max_token_len_per_gpu}) * 2
  forward_max_token_len_per_gpu: ${critic.ppo_max_token_len_per_gpu}
  ppo_epochs: ${actor_rollout_ref.actor.ppo_epochs}
  data_loader_seed: ${actor_rollout_ref.actor.data_loader_seed}
  shuffle: ${actor_rollout_ref.actor.shuffle}
  cliprange_value: 0.5
  kl_ctrl:
    type: fixed
    kl_coef: 0.001
  loss_agg_mode: ${actor_rollout_ref.actor.loss_agg_mode}
  checkpoint:
    contents: ['model', 'optimizer', 'extra']  # with 'hf_model' you can save whole model as hf format, now only use sharded model checkpoint to save space

reward_model:
  enable: False
  strategy: megatron
  megatron:
    param_offload: False
    tensor_model_parallel_size: 1
    expert_model_parallel_size: 1
    expert_tensor_parallel_size: null
    pipeline_model_parallel_size: 1
    virtual_pipeline_model_parallel_size: null # change VPP interface for parallelism tests
    context_parallel_size: 1
    sequence_parallel: True
    use_distributed_optimizer: False
    use_dist_checkpointing: False
    dist_checkpointing_path: null
    seed: ${actor_rollout_ref.actor.megatron.seed}
    override_transformer_config: {}
  model:
    input_tokenizer: ${actor_rollout_ref.model.path}  # set this to null if the chat template is identical
    path: ~/models/FsfairX-LLaMA3-RM-v0.1
    trust_remote_code: False
    external_lib: ${actor_rollout_ref.model.external_lib}
  load_weight: True
  micro_batch_size: null # will be deprecated, use micro_batch_size_per_gpu
  micro_batch_size_per_gpu: null
  use_dynamic_bsz: ${critic.use_dynamic_bsz}
  forward_max_token_len_per_gpu: ${critic.forward_max_token_len_per_gpu}
  max_length: null
  reward_manager: naive
  launch_reward_fn_async: False # custom reward function executed async on CPU, during log_prob
  sandbox_fusion:
    url: null # faas url to run code in cloud sandbox
    max_concurrent: 64 # max concurrent requests to sandbox
custom_reward_function:
  path: null
  name: compute_score

algorithm:
  gamma: 1.0
  lam: 1.0
  adv_estimator: gae
  norm_adv_by_std_in_grpo: True
  use_kl_in_reward: False
  kl_penalty: kl  # how to estimate kl divergence
  kl_ctrl:
    type: fixed
    kl_coef: 0.001
    horizon: 10000
    target_kl: 0.1
  use_pf_ppo: False
  pf_ppo:
    reweight_method: pow  # ["pow", "max_min", "max_random"]
    weight_pow: 2.0

trainer:
  balance_batch: True
  total_epochs: 30
  total_training_steps: null
  project_name: verl_examples
  experiment_name: gsm8k
  logger: ['console', 'wandb']
  log_val_generations: 0
  nnodes: 1
  n_gpus_per_node: 8
  save_freq: -1
  # auto: find the last ckpt to resume. If can't find, start from scratch
  resume_mode: auto # or disable or resume_path if resume_from_path is set
  resume_from_path: null
  del_local_ckpt_after_load: False
  val_before_train: True
  test_freq: -1
  critic_warmup: 0
  default_hdfs_dir: null
  default_local_dir: checkpoints/${trainer.project_name}/${trainer.experiment_name}
  max_actor_ckpt_to_keep: null
  max_critic_ckpt_to_keep: null
  # The timeout for ray worker group to wait for the register center to be ready
  ray_wait_register_center_timeout: 300
  device: cuda

ray_init:
  num_cpus: null # `None` means using all CPUs, which might cause hang if limited in systems like SLURM. Please set to a number allowed then.
  timeline_json_file: null


==> sharp/trainer/config/ppo_trainer.yaml <==
# Format checks enforced on CI:
# 1. Comments must appear above each field.
# 2. There must be a blank line between each field.
# 3. Inline comments (after a field on the same line) are not allowed.
# 4. Indentation level is respected for nested fields.

# dataset config
data:

  # Tokenizer class or path. If null, it will be inferred from the model.
  tokenizer: null

  # Whether to use shared memory for data loading.
  use_shm: False

  # Training set parquet. Can be a list or a single file.
  # The program will read all files into memory, so it can't be too large (< 100GB).
  # The path can be either a local path or an HDFS path.
  # For HDFS path, we provide utils to download it to DRAM and convert it to a local path.
  train_files: ~/data/rlhf/gsm8k/train.parquet

  # Validation parquet. Can be a list or a single file.
  val_files: ~/data/rlhf/gsm8k/test.parquet

  # The field in the dataset where the prompt is located. Default is 'prompt'.
  prompt_key: prompt

  # The field used to select the reward function (if using different ones per example).
  reward_fn_key: data_source

  # Maximum prompt length. All prompts will be left-padded to this length.
  # An error will be reported if the length is too long.
  max_prompt_length: 512

  # Maximum response length. Rollout in RL algorithms (e.g. PPO) generates up to this length.
  max_response_length: 512

  # Batch size sampled for one training iteration of different RL algorithms.
  train_batch_size: 1024

  # Batch size used during validation. Can be null.
  val_batch_size: null

  # Whether to return the original input_ids without adding chat template.
  # This is used when the reward model's chat template differs from the policy.
  # If using a model-based RM with different templates, this should be True.
  return_raw_input_ids: False

  # Whether to return the original chat (prompt) without applying chat template.
  return_raw_chat: False

  # Whether to return the full prompt with chat template.
  return_full_prompt: False

  # Whether to shuffle the data in the dataloader.
  shuffle: True

  # Whether to shuffle the validation set.
  validation_shuffle: False

  # Whether to filter overlong prompts.
  filter_overlong_prompts: False

  # Number of workers for filtering overlong prompts.
  # For large-scale datasets, filtering can be time-consuming.
  # Use multiprocessing to speed up. Default is 1.
  filter_overlong_prompts_workers: 1

  # Truncate the input_ids or prompt if they exceed max_prompt_length.
  # Options: 'error', 'left', or 'right'. Default is 'error'.
  truncation: error

  # The field in the multi-modal dataset where the image is located. Default is 'images'.
  image_key: images

  # The field in the multi-modal dataset where the video is located.
  video_key: videos

  # If the remote tokenizer has a Python file, this flag determines whether to allow using it.
  trust_remote_code: False

  # Optional: specify a custom dataset class path and name if overriding default loading behavior.
  custom_cls:

    # The path to the file containing your customized dataset class. If not specified, pre-implemented dataset will be used.
    path: null

    # The name of the dataset class within the specified file.
    name: null

# config for actor, rollout and reference model
actor_rollout_ref:

  # Whether it's a hybrid engine, currently only supports hybrid engine
  hybrid_engine: true

  # common configs for the model
  model:
  
    # Huggingface model path. This can be either local path or HDFS path.
    path: ~/models/deepseek-llm-7b-chat

    # Whether to use shared memory (SHM) for accelerating the loading of model weights
    use_shm: false

    # Additional Python packages to register huggingface models/tokenizers.
    external_lib: null
    
    # Used to override model's original configurations, mainly dropout
    override_config: {}
    
    # Enable gradient checkpointing for actor
    enable_gradient_checkpointing: true
    
    # Enable activation offloading for actor
    enable_activation_offload: false
    
    # Whether to remove padding tokens in inputs during training
    use_remove_padding: false
    
    # Set to positive value to enable LoRA (e.g., 32)
    lora_rank: 0
    
    # LoRA scaling factor
    lora_alpha: 16
    
    # Target modules to apply LoRA. Options: "all-linear" or 
    # [q_proj,k_proj,v_proj,o_proj,gate_proj,up_proj,down_proj]
    target_modules: all-linear
    
    # Whether to use Liger for linear layer fusion
    use_liger: false
    
    # Whether to use custom fused kernels (e.g., FlashAttention, fused MLP)
    use_fused_kernels: false
    
    # Whether to enable loading a remote code model
    trust_remote_code: false

  # configs for the actor
  actor:
  
    # fsdp, fsdp2 or megatron. fsdp backend used here.
    strategy: fsdp
    
    # Split each sample into sub-batches of this size for PPO
    ppo_mini_batch_size: 256
    
    # [Deprecated] Global micro batch size
    ppo_micro_batch_size: null
    
    # Local per-GPU micro batch size
    ppo_micro_batch_size_per_gpu: null
    
    # Whether to automatically adjust batch size at runtime
    use_dynamic_bsz: false
    
    # Max tokens per GPU in one PPO batch; affects gradient accumulation
    # Typically it should be: n * ${data.max_prompt_length} + ${data.max_response_length}
    ppo_max_token_len_per_gpu: 16384
    
    # Gradient clipping for actor updates
    grad_clip: 1.0
    
    # PPO clip ratio
    clip_ratio: 0.2
    
    # Lower bound for asymmetric clipping (used in dual-clip PPO)
    clip_ratio_low: 0.2
    
    # Upper bound for asymmetric clipping (used in dual-clip PPO)
    clip_ratio_high: 0.2
    
    # Constant C in Dual-clip PPO; clips when advantage < -C
    clip_ratio_c: 3.0
    
    # Loss aggregation mode: "token-mean", "seq-mean-token-sum", or "seq-mean-token-mean"
    loss_agg_mode: token-mean
    
    # Entropy regularization coefficient in PPO loss
    entropy_coeff: 0
    
    # Whether to use KL loss instead of KL reward penalty. True for GRPO
    use_kl_loss: false
    
    # Whether to use torch.compile()
    use_torch_compile: true
    
    # KL loss coefficient when use_kl_loss is enabled. For GRPO
    kl_loss_coef: 0.001
    
    # Type of KL divergence loss. Options: "kl"(k1), "abs", "mse"(k2), "low_var_kl"(k3), "full"
    kl_loss_type: low_var_kl
    
    # Number of PPO epochs per batch
    ppo_epochs: 1
    
    # Shuffle training data across PPO epochs
    shuffle: false
    
    # Sequence parallelism size for Ulysses-style model parallelism
    ulysses_sequence_parallel_size: 1

    # checkpoint configs
    checkpoint:
    
      # What to include in saved checkpoints
      # with 'hf_model' you can save whole model as hf format, now only use sharded model checkpoint to save space
      contents: ['model', 'optimizer', 'extra']

    # optimizer configs
    optim:
    
      # Learning rate
      lr: 1e-6
      
      # Warmup steps; negative value delegates to lr_warmup_steps_ratio
      lr_warmup_steps: -1
      
      # Warmup steps ratio (used if lr_warmup_steps is negative)
      lr_warmup_steps_ratio: 0.0
      
      # Minimum LR ratio for cosine schedule
      min_lr_ratio: 0.0
      
      # Number of cosine cycles in LR schedule
      num_cycles: 0.5
      
      # LR warmup style: "constant" or "cosine"
      warmup_style: constant
      
      # Total training steps (must be overridden at runtime)
      total_training_steps: -1
      
      # Weight decay
      weight_decay: 0.01

    # configs for FSDP
    fsdp_config:

      # policy for wrapping the model
      wrap_policy:
      
        # Minimum number of parameters to trigger wrapping a layer with FSDP
        min_num_params: 0
        
      # Whether to offload model parameters to CPU (trades speed for memory)
      param_offload: false
      
      # Whether to offload optimizer state to CPU
      optimizer_offload: false
      
      # Only for FSDP2: offload param/grad/optimizer during train
      offload_policy: false
      
      # Only for FSDP2: Reshard after forward pass to reduce memory footprint
      reshard_after_forward: true
      
      # Number of GPUs in each FSDP shard group; -1 means auto
      fsdp_size: -1

  # Reference model config.
  # Reference model will be enabled when actor.use_kl_loss or/and algorithm.use_kl_in_reward is/are True.
  ref:

    # actor_rollout_ref.ref: FSDP config same as actor. For models larger than 7B, it’s recommended to turn on offload for ref by default
    strategy: fsdp

    # config for FSDP strategy
    fsdp_config:

      # whether to offload parameters in FSDP
      param_offload: False

      # whether to perform reshard after model forward to save memory.
      # only for fsdp2, [True, False, int between 1 and fsdp_size]
      reshard_after_forward: True

      # the wrap policy for FSDP model
      wrap_policy:

        # minimum number of params in a wrapped module
        min_num_params: 0

    # whether to enable torch.compile
    use_torch_compile: ${actor_rollout_ref.actor.use_torch_compile}

    # [Will be deprecated, use log_prob_micro_batch_size_per_gpu]
    # The batch size for one forward pass in the computation of log_prob. Global batch size.
    log_prob_micro_batch_size: null

    # The batch size for one forward pass in the computation of log_prob. Local batch size per GPU.
    log_prob_micro_batch_size_per_gpu: null

    # enable dynamic batch size (sequence packing) for log_prob computation
    log_prob_use_dynamic_bsz: ${actor_rollout_ref.actor.use_dynamic_bsz}

    # the max token length per GPU
    log_prob_max_token_len_per_gpu: ${actor_rollout_ref.actor.ppo_max_token_len_per_gpu}

    # sequence parallel size
    ulysses_sequence_parallel_size: ${actor_rollout_ref.actor.ulysses_sequence_parallel_size}

  # Rollout model config.
  rollout:

    # actor_rollout_ref.rollout.name: hf/vllm/sglang.
    name: vllm

    # sync: LLM, async: AsyncLLM
    mode: sync

    # Sampling temperature for rollout.
    temperature: 1.0

    # Top-k sampling parameter. -1 for vLLM rollout, 0 for HF rollout.
    top_k: -1

    # Top-p sampling parameter. Default 1.0.
    top_p: 1

    # https://arxiv.org/abs/2410.21236
    use_fire_sampling: False

    # typically the same as data max prompt length
    prompt_length: ${data.max_prompt_length}
    
    # typically the same as data max response length
    response_length: ${data.max_response_length}

    # for vllm rollout
    # Rollout model parameters type. Align with actor model's FSDP/Megatron type.
    dtype: bfloat16

    # Fraction of GPU memory used by vLLM/SGLang for KV cache.
    gpu_memory_utilization: 0.5

    # Whether to ignore EOS and continue generating after EOS is hit.
    ignore_eos: False

    # Whether to disable CUDA graph. Default True to allow cache freeing.
    enforce_eager: True

    # Whether to free engine KVCache after generation. Set enforce_eager=True when enabled.
    free_cache_engine: True

    # Which loader to use for rollout model weights: dummy_dtensor, hf, megatron, etc.
    # safetensors (for huge model, and set use_shm=True); dummy_dtensor: randomly init model weight
    load_format: dummy_dtensor

    # for huge model, layered summon can save memory (prevent OOM) but make it slower
    layered_summon: False

    # TP size for rollout. Only effective for vLLM.
    tensor_model_parallel_size: 2

    # max number of tokens in a batch
    max_num_batched_tokens: 8192

    # max length for rollout
    max_model_len: null

    # max length of sequences
    max_num_seqs: 1024

    # [Will be deprecated, use log_prob_micro_batch_size_per_gpu] The batch size for one forward pass in the computation of log_prob. Global batch size.
    log_prob_micro_batch_size: null

    # The batch size for one forward pass in the computation of log_prob. Local batch size per GPU.
    log_prob_micro_batch_size_per_gpu: null

    # enable dynamic batch size (sequence packing) for log_prob computation
    log_prob_use_dynamic_bsz: ${actor_rollout_ref.actor.use_dynamic_bsz}

    # max token length for log_prob computation
    log_prob_max_token_len_per_gpu: ${actor_rollout_ref.actor.ppo_max_token_len_per_gpu}

    # disable logging statistics
    disable_log_stats: True

    # may get higher throughput when set to True. When activated, Please increase max_num_batched_tokens or decrease max_model_len.
    enable_chunked_prefill: True

    # for hf rollout
    # Whether to sample during training rollout. False uses greedy sampling.
    do_sample: True

    # number of responses (i.e. num sample times). > 1 for grpo
    n: 1

    # Extra inference engine arguments (vllm, sglang).
    engine_kwargs:

      # for vllm 
      vllm:

        # Swap space (in GB) used by inference engine. null uses default (e.g., 4 GB).
        swap_space: null

      # for sglang
      sglang:

        # The attention backend for sglang engine. Options: flashinfer, triton, flashmla, null for default.
        attention_backend: null

    # Sampling parameters used during validation.
    val_kwargs:

      # sampling parameters for validation
      # Top-k sampling parameter. -1 for vLLM rollout, 0 for HF rollout.
      top_k: -1

      # Top-p sampling parameter. Default 1.0.
      top_p: 1.0

      # Sampling temperature for rollout.
      temperature: 0

      # whether to repeat n times for validation
      n: 1

      # Whether to sample during training rollout. False uses greedy sampling.
      do_sample: False

    # Multi-turn interaction config for tools or chat.
    multi_turn:

      # set to True for multi-turn tool interaction tasks; should set rollout.name to sglang as well
      enable: False

      # null for no limit (default max_length // 3)
      max_turns: null

      # null for no tool
      tool_config_path: null

      # null for default callback
      completion_callback: null

      # - When set to True, the model's default chat template is used for multi-turn rollout, which typically matches production behavior.
      # - When set to False, the token ids recorded for training are used instead; unlike the default chat template, these always include the model's full output,
      #   which may contain additional content such as reasoning content. This maintains the consistency between training and rollout, but it will lead to longer prompts.
      use_inference_chat_template: False

      # Tokenization is performed turn by turn and the resulting token ids are concatenated to form the full conversation.
      # To ensure this matches the result of tokenizing the entire conversation at once, a sanity check is run at the end of each multi-turn rollout to compare the two sets of token ids.
      # Some models are known to produce different tokenization results when tokenizing turn by turn vs. all at once. aThis behavior has already been validated for them.
      # To reduce excessive warnings, you can turn off the sanity check for these models if you are using their default chat template:
      # Qwen/QwQ-32B, Qwen/Qwen3-xxB
      enable_tokenization_sanity_check: True

      # <use_mcp_tool>...</use_mcp_tool> style tool call for multi-turn rollout
      use_mcp_tool_call: False

      # tool response cut off length(general web page should have a info density of 4 chars per token)
      tool_response_cut_off_length: 20000

      # this means both self.input_ids and self.messages will not contain the think text for intermediate rounds
      keep_think_text_for_last_round_only: False

      # think block close tag, this works for both Qwen2.5/3 and DeepSeek-R1
      think_block_close_tag: "</think>"

# configs for the critic
critic:

  # Number of rollouts per update (mirrors actor rollout_n)
  rollout_n: ${actor_rollout_ref.rollout.n}

  # fsdp or fsdp2 strategy used for critic model training
  strategy: fsdp

  # optimizer configs
  optim:

    # Learning rate
    lr: 1e-5

    # Warmup steps ratio; total steps will be injected at runtime
    lr_warmup_steps_ratio: 0.

    # Minimum LR ratio for cosine schedule
    min_lr_ratio: null

    # LR warmup style: "constant" or "cosine"
    warmup_style: constant

    # Total training steps (must be overridden at runtime)
    total_training_steps: -1

    # Weight decay
    weight_decay: 0.01

  # model config for the critic
  model:

    # Path to pretrained model weights
    path: ~/models/deepseek-llm-7b-chat

    # Whether to use shared memory for loading the model
    use_shm: False

    # Tokenizer path (defaults to actor's model path)
    tokenizer_path: ${actor_rollout_ref.model.path}

    # Hugging Face config override
    override_config: { }

    # External model implementation (optional)
    external_lib: ${actor_rollout_ref.model.external_lib}

    # Enable gradient checkpointing to save memory
    enable_gradient_checkpointing: True

    # Offload activations to CPU to reduce GPU memory usage
    enable_activation_offload: False

    # Use remove padding optimization (saves compute)
    use_remove_padding: False

    # Whether to trust remote code from Hugging Face models
    trust_remote_code: ${actor_rollout_ref.model.trust_remote_code}

    # FSDP-specific config
    fsdp_config:

      # Whether to offload model parameters to CPU
      param_offload: False

      # Whether to offload optimizer state to CPU
      optimizer_offload: False

      # Only for FSDP2: offload param/grad/optimizer during train
      offload_policy: False

      # Only for FSDP2: Reshard after forward pass to reduce memory footprint
      reshard_after_forward: True

      # Policy for wrapping layers with FSDP
      wrap_policy:

        # Minimum number of parameters to trigger wrapping
        min_num_params: 0

      # Number of GPUs in each FSDP shard group; -1 means auto
      fsdp_size: -1

    # Set to positive value to enable LoRA (e.g., 32)
    lora_rank: 0

    # LoRA scaling factor
    lora_alpha: 16

    # LoRA target modules: "all-linear" or list of linear projection layers
    target_modules: all-linear

  # PPO mini-batch size per update
  ppo_mini_batch_size: ${actor_rollout_ref.actor.ppo_mini_batch_size}

  # [Deprecated] Global micro batch size
  ppo_micro_batch_size: null

  # Local per-GPU micro batch size
  ppo_micro_batch_size_per_gpu: null

  # Forward-only batch size (global)
  forward_micro_batch_size: ${critic.ppo_micro_batch_size}

  # Forward-only batch size (per GPU)
  forward_micro_batch_size_per_gpu: ${critic.ppo_micro_batch_size_per_gpu}

  # Whether to automatically adjust batch size at runtime
  use_dynamic_bsz: ${actor_rollout_ref.actor.use_dynamic_bsz}

  # Max tokens per GPU in one PPO batch (doubled for critic)
  ppo_max_token_len_per_gpu: 32768

  # Max token length per GPU in forward pass
  forward_max_token_len_per_gpu: ${critic.ppo_max_token_len_per_gpu}

  # Sequence parallelism size for Ulysses-style model parallelism
  ulysses_sequence_parallel_size: 1

  # Number of PPO epochs per batch
  ppo_epochs: ${actor_rollout_ref.actor.ppo_epochs}

  # Shuffle training data across PPO epochs
  shuffle: ${actor_rollout_ref.actor.shuffle}

  # Gradient clipping for critic updates
  grad_clip: 1.0

  # PPO value function clipping range
  cliprange_value: 0.5

  # Loss aggregation mode: "token-mean", "seq-mean-token-sum", or "seq-mean-token-mean"
  loss_agg_mode: ${actor_rollout_ref.actor.loss_agg_mode}

  # checkpoint configs
  checkpoint:

    # What to include in saved checkpoints
    # with 'hf_model' you can save whole model as hf format, now only use sharded model checkpoint to save space
    contents: ['model', 'optimizer', 'extra']

# configs for the reward model
reward_model:

  # Whether to enable reward model. If False, we compute the reward only with the user-defined reward functions.
  # In GSM8K and Math examples, we disable reward model.
  # For RLHF alignment example using full_hh_rlhf, we utilize reward model to assess the responses.
  # If False, the following parameters are not effective
  enable: False

  # FSDP strategy: "fsdp" or "fsdp2"
  strategy: fsdp

  # model config for reward scoring
  model:

    # Input tokenizer. If the reward model’s chat template is inconsistent with the policy,
    # we need to first decode to plaintext, then apply the rm’s chat_template.
    # Then score with RM. If chat_templates are consistent, it can be set to null.
    input_tokenizer: ${actor_rollout_ref.model.path}

    # RM’s HDFS path or local path. Note that RM only supports AutoModelForSequenceClassification.
    # Other model types need to define their own RewardModelWorker and pass it from the code.
    path: ~/models/FsfairX-LLaMA3-RM-v0.1

    # Whether to use shared memory for loading the model
    use_shm: False

    # External model implementation (optional)
    external_lib: ${actor_rollout_ref.model.external_lib}

    # Use remove padding optimization (saves compute)
    use_remove_padding: False

    # Whether to use fused reward kernels for speedup
    use_fused_kernels: ${actor_rollout_ref.model.use_fused_kernels}

    # Whether to enable loading a remote code model, default to False
    trust_remote_code: False

    # FSDP-specific config
    fsdp_config:

      # Policy for wrapping layers with FSDP
      wrap_policy:

        # Minimum number of parameters to trigger wrapping
        min_num_params: 0

      # Whether to offload model parameters to CPU
      param_offload: False

      # Only for FSDP2: Reshard after forward pass to reduce memory footprint
      reshard_after_forward: True

      # Number of GPUs in each FSDP shard group; -1 means auto
      fsdp_size: -1

  # [Deprecated] Global micro batch size
  micro_batch_size: null

  # Local per-GPU micro batch size
  micro_batch_size_per_gpu: null

  # Maximum sequence length to process for scoring
  max_length: null

  # Sequence parallelism size for Ulysses-style model parallelism
  ulysses_sequence_parallel_size: 1

  # Whether to dynamically adjust batch size at runtime
  use_dynamic_bsz: ${critic.use_dynamic_bsz}

  # Maximum number of tokens per GPU in one forward pass
  forward_max_token_len_per_gpu: ${critic.forward_max_token_len_per_gpu}

  # Reward Manager. This defines the mechanism of computing rule-based reward and handling different reward sources.
  # Default is naive. If all verification functions are multiprocessing-safe,
  # the reward manager can be set to prime for parallel verification.
  reward_manager: naive

  # Whether to launch custom reward function asynchronously during log_prob
  launch_reward_fn_async: False

  # Cloud/local sandbox fusion configuration for custom reward logic
  sandbox_fusion:

    # Cloud/local function URL for sandbox execution
    url: null

    # Max concurrent requests allowed to sandbox
    max_concurrent: 64

# custom reward function definition
custom_reward_function:

  # The path to the file containing your customized reward function.
  # If not specified, pre-implemented reward functions will be used.
  path: null

  # The name of the reward function within the specified file. Default is 'compute_score'.
  name: compute_score

# config for the algorithm
algorithm:

  # Discount factor for future rewards
  gamma: 1.0

  # Trade-off between bias and variance in the GAE estimator
  lam: 1.0

  # Advantage estimator type: "gae", "grpo", "reinforce_plus_plus", etc.
  adv_estimator: gae

  # Whether to normalize advantages by std (specific to GRPO)
  norm_adv_by_std_in_grpo: True

  # Whether to enable in-reward KL penalty
  use_kl_in_reward: False

  # How to estimate KL divergence: "kl", "abs", "mse", "low_var_kl", or "full"
  kl_penalty: kl

  # KL control configuration
  kl_ctrl:

    # KL control type: "fixed" or "adaptive"
    type: fixed

    # Initial coefficient for KL penalty
    kl_coef: 0.001

    # Horizon value for adaptive controller (if enabled)
    horizon: 10000

    # Target KL divergence (used for adaptive controller)
    target_kl: 0.1

  # Whether to enable preference feedback PPO
  use_pf_ppo: False

  # Preference feedback PPO settings
  pf_ppo:

    # Method for reweighting samples: "pow", "max_min", or "max_random"
    reweight_method: pow

    # Power used for weight scaling in "pow" method
    weight_pow: 2.0

# config for the trainer
trainer:

  # Whether to balance batch sizes across distributed workers
  balance_batch: True

  # Number of epochs in training
  total_epochs: 30

  # Total training steps (can be set explicitly or derived from epochs)
  total_training_steps: null

  # Project name for experiment tracking (e.g., wandb)
  project_name: verl_examples

  # Experiment name for run identification in tracking tools
  experiment_name: gsm8k

  # Logging backends to use: "console", "wandb", etc.
  logger: [ 'console', 'wandb' ]

  # Number of generations to log during validation
  log_val_generations: 0

  # Directory for logging rollout data; no dump if null
  rollout_data_dir: null

  # Directory for logging validation data; no dump if null
  validation_data_dir: null

  # Number of nodes used in the training
  nnodes: 1

  # Number of GPUs per node
  n_gpus_per_node: 8

  # Save frequency (by iteration) for model checkpoints
  save_freq: -1

  # Resume mode: "auto", "disable", or "resume_path"
  # "auto": resume from last checkpoint if available
  # "disable": start from scratch
  # "resume_path": resume from a user-defined path
  resume_mode: auto

  # Path to resume training from (only used when resume_mode is "resume_path")
  resume_from_path: null

  # Whether to run validation before training begins
  val_before_train: True

  # Whether to run validation only
  val_only: False

  # Validation frequency (in training iterations)
  test_freq: -1

  # Number of iterations to warm up the critic before updating policy
  critic_warmup: 0

  # Default path to distributed filesystem for saving checkpoints
  default_hdfs_dir: null

  # Whether to delete local checkpoints after loading
  del_local_ckpt_after_load: False

  # Default local directory for saving checkpoints
  default_local_dir: checkpoints/${trainer.project_name}/${trainer.experiment_name}

  # Maximum number of actor checkpoints to keep
  max_actor_ckpt_to_keep: null

  # Maximum number of critic checkpoints to keep
  max_critic_ckpt_to_keep: null

  # Timeout (in seconds) for Ray worker to wait for registration
  ray_wait_register_center_timeout: 300

  # Device to run training on (e.g., "cuda", "cpu")
  device: cuda

  # Monitor config
  # Whether to enable wandb alert
  enable_wandb_alert: False

  # Tool check alert threshold
  # current step's tool calling error count is x times of the previous step's tool calling error count
  # then will trigger alert
  tool_check_alert_threshold: 10

  # Training hang check interval (in seconds)
  # if global step is not updated for hang_check_interval seconds, will trigger alert
  hang_check_interval: 3600

# configs related to ray initialization
ray_init:

  # Number of CPUs for Ray. Use a fixed number instead of null when using SLURM.
  num_cpus: null

  # Path to save Ray timeline JSON for performance profiling
  timeline_json_file: null


==> sharp/trainer/config/sft_trainer.yaml <==
data:
  train_batch_size: 256
  micro_batch_size: null # will be deprecated, use micro_batch_size_per_gpu
  micro_batch_size_per_gpu: 4  # this is also val batch size
  train_files: ~/data/gsm8k/train.parquet
  val_files: ~/data/gsm8k/test.parquet
  # Single-turn settings
  prompt_key: question
  response_key: answer
  prompt_dict_keys: null
  response_dict_keys: null
  # Multi-turn settings
  multiturn:
    enable: false  # Set to true to use multi-turn dataset
    messages_key: messages  # Key for messages list in multi-turn mode
    tools_key: tools # Key for tool list in multi-turn mode
  max_length: 1024
  truncation: error
  balance_dp_token: False
  chat_template: null
  custom_cls:
    path: null
    name: null
  use_shm: False
model:
  partial_pretrain: ~/models/gemma-1.1-7b-it
  use_shm: False
  fsdp_config:
    model_dtype: fp32
    wrap_policy:
      min_num_params: 0
    cpu_offload: False
    offload_params: False
  external_lib: null
  enable_gradient_checkpointing: False
  trust_remote_code: False
  lora_rank: 0  # Set to positive value to enable LoRA (e.g., 32)
  lora_alpha: 16  # LoRA scaling factor
  target_modules: all-linear  # Target modules for LoRA adaptation
  use_liger: False
  strategy: fsdp2
optim:
  lr: 1e-5
  betas: [0.9, 0.95]
  weight_decay: 0.01
  warmup_steps_ratio: 0.1
  clip_grad: 1.0
  lr_scheduler: cosine
ulysses_sequence_parallel_size: 1
use_remove_padding: False
trainer:
  default_local_dir: checkpoints/${trainer.project_name}/${trainer.experiment_name}
  default_hdfs_dir: null
  resume_path: null
  project_name: gsm8k-sft
  experiment_name: test
  total_epochs: 4
  total_training_steps: null
  logger: [ 'console', 'wandb' ]
  seed: 1

  save_freq: -1
  test_freq: -1
  nnodes: 1
  n_gpus_per_node: 8
  max_ckpt_to_keep: null # TODO


==> sharp/trainer/runtime_env.yaml <==
working_dir: ./
excludes: ["/.git/"]
env_vars:
  TORCH_NCCL_AVOID_RECORD_STREAMS: "1"
  # If you are using vllm<=0.6.3, you might need to set the following environment variable to avoid bugs:
  # VLLM_ATTENTION_BACKEND: "XFORMERS"
